Discovery of a young pre-intermediate polar

We present the discovery of a magnetic field on the white dwarf component in the detached post common envelope binary (PCEB) CC Cet. Magnetic white dwarfs in detached PCEBs are extremely rare, in contrast to the high incidence of magnetism in single white dwarfs and cataclysmic variables. We find Zeeman-split absorption lines in both ultraviolet Hubble Space Telescope (HST) spectra and archival optical spectra of CC Cet. Model fits to the lines return a mean magnetic field strength of approximately 600-700 kG. Differences in the best-fit magnetic field strength between two separate HST observations and the high v sin i of the lines indicate that the white dwarf is rotating with a period ~0.5 hours, and that the magnetic field is not axisymmetric about the spin axis. The magnetic field strength and rotation period are consistent with those observed among the intermediate polar class of cataclysmic variable, and we compute stellar evolution models that predict CC Cet will evolve into an intermediate polar in 7-17 Gyr. Among the small number of known PCEBs containing a confirmed magnetic white dwarf, CC Cet is the hottest (and thus youngest), with the weakest field strength, and cannot have formed via the recently proposed crystallisation/spin-up scenario. In addition to the magnetic field measurements, we update the atmospheric parameters of the CC Cet white dwarf via model spectra fits to the HST data and provide a refined orbital period and ephemeris from TESS photometry.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
